On Analytical and Topological Properties of Separatrices in 1-D Holomorphic Dynamical Systems and Complex-Time Newton Flows

Separatrices divide the phase space of some holomorphic dynamical systems into separate basins of attraction or 'stability regions' for distinct fixed points. 'Bundling' (high density) and mutual 'repulsion' of trajectories are often observed at separatrices in phase portraits, but their global mathematical characterisation is a difficult problem. For 1-D complex polynomial dynamical systems we prove the existence of a separatrix for each critical point at infinity via transformation to the Poincar\'e sphere. We show that introduction of complex time allows a significantly extended view with the study of corresponding Riemann surface solutions, their topology, geometry and their bifurcations/ramifications related to separatrices. We build a bridge to the Riemann $\xi$-function and present a polynomial approximation of its Newton flow solution manifold with precision depending on the polynomial degree.

==> figures/old/coshNFNSepFFT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor6}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{mycolor7}{rgb}{0.63500,0.07800,0.18400}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.7\linewidth,
%width=4.429in,
%height=3.395in,
at={(0.756in,0.652in)},
scale only axis,
xmin=0,
xmax=0.5,
xlabel style={font=\color{white!15!black}},
xlabel={frequency},
ymin=0,
ymax=2.5,
ylabel style={font=\color{white!15!black}},
ylabel={power},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, dashed, line width=2.0pt, mark=o, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
0.02	2.00134598876007\\
0.04	1.01024113227686\\
0.06	0.67063030694141\\
0.08	0.505364393757676\\
0.1	0.406657894634803\\
0.12	0.34136136220029\\
0.14	0.295140519754239\\
0.16	0.260848428421811\\
0.18	0.234525279993811\\
0.2	0.213793880248191\\
0.22	0.197145089996905\\
0.24	0.18357413857156\\
0.26	0.172387356480119\\
0.28	0.163092414184433\\
0.3	0.155330291653491\\
0.32	0.14883433002543\\
0.34	0.143402635953956\\
0.36	0.138882799755584\\
0.38	0.135155687151604\\
0.4	0.132131886989035\\
0.42	0.12974072266025\\
0.44	0.127939033070445\\
0.46	0.126662974217924\\
0.48	0.125912755841287\\
};
\addlegendentry{line 1}

\addplot [color=mycolor2, dashdotted, line width=2.0pt, mark=+, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
0.02	2.00139719866508\\
0.04	1.02360211754348\\
0.06	0.670632074883953\\
0.08	0.505753537803059\\
0.1	0.40665607862201\\
0.12	0.341317938466179\\
0.14	0.295144891712546\\
0.16	0.260853243716151\\
0.18	0.234528981288145\\
0.2	0.213797067422539\\
0.22	0.197148576480265\\
0.24	0.183577545640405\\
0.26	0.172390488169236\\
0.28	0.163093925930349\\
0.3	0.155332983808539\\
0.32	0.148836988182114\\
0.34	0.143404849815474\\
0.36	0.138885114699188\\
0.38	0.135157608214314\\
0.4	0.13213404940298\\
0.42	0.129742658567183\\
0.44	0.127955099161715\\
0.46	0.126663529278663\\
0.48	0.125909806811335\\
};
\addlegendentry{line 2}

\addplot [color=mycolor3, dotted, line width=2.0pt, mark=asterisk, mark options={solid, mycolor3}]
  table[row sep=crcr]{%
0.02	2.00153308765393\\
0.04	1.06175475779394\\
0.06	0.670646503133968\\
0.08	0.508712339683293\\
0.1	0.406602340011574\\
0.12	0.340388778014393\\
0.14	0.295177056143932\\
0.16	0.260957487331374\\
0.18	0.234537223872476\\
0.2	0.213811233227469\\
0.22	0.197157142338747\\
0.24	0.183581183487343\\
0.26	0.172399267946117\\
0.28	0.163091802615883\\
0.3	0.155341298782051\\
0.32	0.148845519250936\\
0.34	0.143411082437525\\
0.36	0.138891222511006\\
0.38	0.135163298492943\\
0.4	0.132140057308271\\
0.42	0.129748870764045\\
0.44	0.127998386994225\\
0.46	0.126662392056245\\
0.48	0.125876056218429\\
};
\addlegendentry{line 3}

\addplot [color=mycolor4, line width=2.0pt, mark=x, mark options={solid, mycolor4}]
  table[row sep=crcr]{%
0.02	1.99895552391559\\
0.04	1.17548056248321\\
0.06	0.669820729334531\\
0.08	0.532126108083659\\
0.1	0.406518206559422\\
0.12	0.32290525365549\\
0.14	0.295099979560639\\
0.16	0.265079505088789\\
0.18	0.234197918991858\\
0.2	0.214454475709555\\
0.22	0.19699064910783\\
0.24	0.182195459098886\\
0.26	0.172323098746697\\
0.28	0.163414768107439\\
0.3	0.15519203991019\\
0.32	0.14875003958842\\
0.34	0.143219319756385\\
0.36	0.138614665942638\\
0.38	0.135065790389684\\
0.4	0.13216001369326\\
0.42	0.129664949049463\\
0.44	0.127734724546495\\
0.46	0.126570523702532\\
0.48	0.125856043572047\\
};
\addlegendentry{line 4}

\addplot [color=mycolor5, dashed, line width=2.0pt, mark=o, mark options={solid, mycolor5}]
  table[row sep=crcr]{%
0.02	0.0019510698769085\\
0.04	0.00122759643981889\\
0.06	0.00108565949175049\\
0.08	0.000847049326441922\\
0.1	0.00066690877584993\\
0.12	0.00053995092477813\\
0.14	0.000615949271376697\\
0.16	0.000380770215182294\\
0.18	0.000431948541467334\\
0.2	0.00043977880564584\\
0.22	0.000329683814710753\\
0.24	0.000304808266081332\\
0.26	0.000345377266896811\\
0.28	0.000361032061456895\\
0.3	0.00021366552031424\\
0.32	0.00023996631456426\\
0.34	0.000326425854567173\\
0.36	0.000238846641136773\\
0.38	0.000247972197798303\\
0.4	0.000271125783726883\\
0.42	0.000246000519316562\\
0.44	0.000173076025059094\\
0.46	0.000307924540757756\\
0.48	0.000195709530728733\\
};
\addlegendentry{line 5}

\addplot [color=mycolor6, dashdotted, line width=2.0pt, mark=+, mark options={solid, mycolor6}]
  table[row sep=crcr]{%
0.02	0.00187432027994286\\
0.04	0.00112834361657399\\
0.06	0.000914351937220088\\
0.08	0.000669064262089025\\
0.1	0.000601418450862164\\
0.12	0.000475867884566365\\
0.14	0.000477942514363457\\
0.16	0.000389129808166498\\
0.18	0.000340893402290417\\
0.2	0.000338567261257025\\
0.22	0.000341869801783024\\
0.24	0.000283114257499834\\
0.26	0.000273354912282181\\
0.28	0.000254295423599895\\
0.3	0.000183751322764095\\
0.32	0.000252336355556854\\
0.34	0.000429192470875264\\
0.36	0.00019950263161134\\
0.38	0.000198316532671189\\
0.4	0.000206799083937175\\
0.42	0.000199363056011281\\
0.44	0.000205351888630251\\
0.46	0.000203297800908708\\
0.48	0.000201604632445872\\
};
\addlegendentry{line 6}

\addplot [color=mycolor7, dotted, line width=2.0pt, mark=asterisk, mark options={solid, mycolor7}]
  table[row sep=crcr]{%
0.02	0.00117004387093378\\
0.04	0.000708142865266879\\
0.06	0.000584546823726323\\
0.08	0.000429054199458866\\
0.1	0.0003918967075297\\
0.12	0.000311636757296018\\
0.14	0.000302940977902737\\
0.16	0.000251184184631391\\
0.18	0.000225556654362403\\
0.2	0.000208279875280759\\
0.22	0.000205171755772064\\
0.24	0.000183097237205402\\
0.26	0.000179612686422014\\
0.28	0.000165201791456722\\
0.3	0.000155837594370028\\
0.32	0.000156112746764462\\
0.34	0.000196649426359709\\
0.36	0.00014127846713237\\
0.38	0.000136207698363343\\
0.4	0.000138708295038835\\
0.42	0.000136138316720081\\
0.44	0.000135321384355426\\
0.46	0.000133645361179205\\
0.48	0.000133992551232835\\
};
\addlegendentry{line 7}

\end{axis}
\end{tikzpicture}%


==> figures/old/coshNFSepFFT.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor6}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{mycolor7}{rgb}{0.63500,0.07800,0.18400}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.7\linewidth,
%width=4.602in,
%height=3.395in,
at={(0.772in,0.652in)},
scale only axis,
xmin=0,
xmax=0.5,
xlabel style={font=\color{white!15!black}},
xlabel={frequency},
ymin=0,
ymax=2.00126952473042,
ylabel style={font=\color{white!15!black}},
ylabel={power},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, dashed, line width=2.0pt, mark=o, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
0.02	2.00126952473042\\
0.04	0.98922409990611\\
0.06	0.670634148610466\\
0.08	0.50516594748645\\
0.1	0.40665546290834\\
0.12	0.341358939294084\\
0.14	0.295135523904351\\
0.16	0.260844795091967\\
0.18	0.234519783800881\\
0.2	0.213789798698365\\
0.22	0.197139571392038\\
0.24	0.183572431150565\\
0.26	0.172382213295499\\
0.28	0.163088522250639\\
0.3	0.155325606297937\\
0.32	0.148830295510482\\
0.34	0.143398498745398\\
0.36	0.138879044814377\\
0.38	0.135152055868291\\
0.4	0.132128369726598\\
0.42	0.129737381289253\\
0.44	0.127929904169115\\
0.46	0.126660242357898\\
0.48	0.125910135375379\\
};
\addlegendentry{line 1}

\addplot [color=mycolor2, dashdotted, line width=2.0pt, mark=+, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
0.02	2.00124077448739\\
0.04	0.981522780810509\\
0.06	0.670633616069472\\
0.08	0.504963709271128\\
0.1	0.406655617328838\\
0.12	0.341352330450852\\
0.14	0.2951341763818\\
0.16	0.260843680912092\\
0.18	0.23451787564034\\
0.2	0.213788545022237\\
0.22	0.197137438728497\\
0.24	0.183572567033492\\
0.26	0.172380091871921\\
0.28	0.1630871727901\\
0.3	0.155323554189508\\
0.32	0.148828733472085\\
0.34	0.143396600009785\\
0.36	0.13887753573991\\
0.38	0.135150361102395\\
0.4	0.132126950499989\\
0.42	0.129735910864238\\
0.44	0.127929914921961\\
0.46	0.126658852282663\\
0.48	0.125908904119024\\
};
\addlegendentry{line 2}

\addplot [color=mycolor3, dotted, line width=2.0pt, mark=asterisk, mark options={solid, mycolor3}]
  table[row sep=crcr]{%
0.02	2.00119272824313\\
0.04	0.969403913912866\\
0.06	0.670629032589938\\
0.08	0.504462766692979\\
0.1	0.406656441162437\\
0.12	0.341327705578282\\
0.14	0.295132371166548\\
0.16	0.2608409764798\\
0.18	0.234514806733282\\
0.2	0.213786426074806\\
0.22	0.197133866463184\\
0.24	0.183572636295141\\
0.26	0.172376481664536\\
0.28	0.163085067994005\\
0.3	0.155320046526825\\
0.32	0.148826101276365\\
0.34	0.143393335397285\\
0.36	0.138874964218818\\
0.38	0.135147444004295\\
0.4	0.132124526186092\\
0.42	0.129733381342646\\
0.44	0.127929748323554\\
0.46	0.126656485499868\\
0.48	0.125906848794873\\
};
\addlegendentry{line 3}

\addplot [color=mycolor4, line width=2.0pt, mark=x, mark options={solid, mycolor4}]
  table[row sep=crcr]{%
0.02	2.00110947958026\\
0.04	0.950341537088877\\
0.06	0.670611797281475\\
0.08	0.503222563097831\\
0.1	0.406658062253016\\
0.12	0.341233504026599\\
0.14	0.295130442457033\\
0.16	0.260830981155688\\
0.18	0.234509910932075\\
0.2	0.213782315503538\\
0.22	0.197127680926252\\
0.24	0.18357232053511\\
0.26	0.172370047784689\\
0.28	0.16308175721122\\
0.3	0.155313748819747\\
0.32	0.148821499417955\\
0.34	0.1433874140281\\
0.36	0.138870363104434\\
0.38	0.135142133621875\\
0.4	0.132120169425486\\
0.42	0.129728778684902\\
0.44	0.12792896231941\\
0.46	0.126652241838994\\
0.48	0.12590325303325\\
};
\addlegendentry{line 4}

\addplot [color=mycolor5, dashed, line width=2.0pt, mark=o, mark options={solid, mycolor5}]
  table[row sep=crcr]{%
0.02	2.00095626881095\\
0.04	0.9203844787967\\
0.06	0.67055647853388\\
0.08	0.500155906142422\\
0.1	0.40665655406193\\
0.12	0.340869647385264\\
0.14	0.295129407513969\\
0.16	0.260780326878212\\
0.18	0.234502388355212\\
0.2	0.213769920987955\\
0.22	0.197116441023957\\
0.24	0.183570000826193\\
0.26	0.172357677348156\\
0.28	0.163076257999097\\
0.3	0.155301468688108\\
0.32	0.148812947893873\\
0.34	0.143375684136455\\
0.36	0.138861414174621\\
0.38	0.135131501355279\\
0.4	0.132111616194502\\
0.42	0.12971954410562\\
0.44	0.127926078349102\\
0.46	0.126643890847958\\
0.48	0.125896346825918\\
};
\addlegendentry{line 5}

\addplot [color=mycolor6, dashdotted, line width=2.0pt, mark=+, mark options={solid, mycolor6}]
  table[row sep=crcr]{%
0.02	2.00053291740248\\
0.04	0.873401796203637\\
0.06	0.670326422901221\\
0.08	0.492614609746518\\
0.1	0.406587583129775\\
0.12	0.339481454158544\\
0.14	0.295102790885166\\
0.16	0.260500594390959\\
0.18	0.23447298228749\\
0.2	0.213704281283334\\
0.22	0.197072875412687\\
0.24	0.183525468479149\\
0.26	0.172325901037656\\
0.28	0.163050277316393\\
0.3	0.155274911634564\\
0.32	0.14879369276123\\
0.34	0.143350379650664\\
0.36	0.138843383928132\\
0.38	0.135109444561934\\
0.4	0.132093175993717\\
0.42	0.129707141725987\\
0.44	0.127908404680374\\
0.46	0.126619745811704\\
0.48	0.125876775577491\\
};
\addlegendentry{line 6}

\addplot [color=mycolor7, dotted, line width=2.0pt, mark=asterisk, mark options={solid, mycolor7}]
  table[row sep=crcr]{%
0.02	1.99941456893187\\
0.04	0.799730631019223\\
0.06	0.669371602710535\\
0.08	0.474192161906207\\
0.1	0.406030735525077\\
0.12	0.334248500035451\\
0.14	0.294845114465135\\
0.16	0.258903080994262\\
0.18	0.234365850670954\\
0.2	0.213193879559692\\
0.22	0.197034422687174\\
0.24	0.183323286248944\\
0.26	0.17226781933661\\
0.28	0.162951286798959\\
0.3	0.155204378314292\\
0.32	0.148728305867475\\
0.34	0.14328217862912\\
0.36	0.138782139743893\\
0.38	0.135038583052394\\
0.4	0.132029557751217\\
0.42	0.12960720371144\\
0.44	0.127835159421714\\
0.46	0.126565294953176\\
0.48	0.125817601452447\\
};
\addlegendentry{line 7}

\end{axis}
\end{tikzpicture}%

